CERBERUS: Autonomous Legged and Aerial Robotic Exploration in the Tunnel and Urban Circuits of the DARPA Subterranean Challenge

Autonomous exploration of subterranean environments constitutes a major frontier for robotic systems as underground settings present key challenges that can render robot autonomy hard to achieve. This has motivated the DARPA Subterranean Challenge, where teams of robots search for objects of interest in various underground environments. In response, the CERBERUS system-of-systems is presented as a unified strategy towards subterranean exploration using legged and flying robots. As primary robots, ANYmal quadruped systems are deployed considering their endurance and potential to traverse challenging terrain. For aerial robots, both conventional and collision-tolerant multirotors are utilized to explore spaces too narrow or otherwise unreachable by ground systems. Anticipating degraded sensing conditions, a complementary multi-modal sensor fusion approach utilizing camera, LiDAR, and inertial data for resilient robot pose estimation is proposed. Individual robot pose estimates are refined by a centralized multi-robot map optimization approach to improve the reported location accuracy of detected objects of interest in the DARPA-defined coordinate frame. Furthermore, a unified exploration path planning policy is presented to facilitate the autonomous operation of both legged and aerial robots in complex underground networks. Finally, to enable communication between the robots and the base station, CERBERUS utilizes a ground rover with a high-gain antenna and an optical fiber connection to the base station, alongside breadcrumbing of wireless nodes by our legged robots. We report results from the CERBERUS system-of-systems deployment at the DARPA Subterranean Challenge Tunnel and Urban Circuits, along with the current limitations and the lessons learned for the benefit of the community.

==> 88_TODOs.txt <==
% Title: Do we want to specifically mention that this is for Tunnel + Urban? 

==> 99_standardization.txt <==
To verify:

* field-of-view: how it is written (e.g., field-of-view or field of view) and when it is first defined as acronym (FOV)

* remove citations that are duplicates (e.g., arxiv vs normal print)

Videos:
* Alpha Urban: https://youtu.be/Idmq_5hhMic 
* Alpha Tunnel: https://youtu.be/mw0qy05Fo6Q
* Gagarin Urban: https://youtu.be/iJqPAy0_tGM 
* SMB video files for Urban: https://drive.google.com/drive/folders/1MBTRs6aoUXwkyVxL-uQgQqgTmjvPvmhK?usp=sharing

Will we create one super-video? 

* Tables look the same - like the one in section 10.2 (LOAM comparison table)

*Replace loam with correct name for CompSLAM

choice of the mapping architecture (justify)

Denote all coordinate frames with $\mathbb{%capital_letter%}$. Let Victor know if you'd like to add a frame to the mapping and frame overview figure (currently figure 12 section 6.1).

Sensors:
* IMU 
* LiDAR
* 

System-of-systems (with hyphens) as in title of section 3

comms: robot-deployable

The following start with capital letters:
* Tunnel
* Urban
* Circuit

Write onboard, not on-board

write "Base Station", not "ground station"

Artifacts first time capitalized and italic, then all remaining instances without caps and non-italic

"SubT Challenge"

"Human Supervisor"
